Slip and Jump Coefficients for General Gas-Surface Interactions According to the Moment Method

We develop a moment method based on the Hermite series of arbitrary order to calculate viscous-slip, thermal-slip, and temperature-jump coefficients for general gas-surface scattering kernels. Under some usual assumptions of scattering kernels, the solvability is obtained by showing the positive definiteness of the symmetric coefficient matrix in the boundary conditions. For gas flows with the Cercignani-Lampis gas-surface interaction and inverse-power-law intermolecular potentials, the model can capture the slip and jump coefficients accurately with elegant analytic expressions. On the one hand, the proposed method can apply to the cases of arbitrary order moments with increasing accuracy. On the other hand, the explicit formulae for low-order situations are simpler and more accurate than some existing results in references. Therefore, one may apply these formulae in slip and jump conditions to improve the accuracy of macroscopic fluid dynamic models for gas flows.

==> data/3_zeta1_an0.25.dat <==
   1.0000000e-01   3.1715808e-01
   2.0000000e-01   3.3959977e-01
   3.0000000e-01   3.5913150e-01
   4.0000000e-01   3.7636465e-01
   5.0000000e-01   3.9176413e-01
   6.0000000e-01   4.0570183e-01
   7.0000000e-01   4.1848915e-01
   8.0000000e-01   4.3039760e-01
   9.0000000e-01   4.4167208e-01
   1.0000000e+00   4.5253934e-01
   1.1000000e+00   4.6321274e-01
   1.2000000e+00   4.7389426e-01
   1.3000000e+00   4.8477392e-01
   1.4000000e+00   4.9602717e-01
   1.5000000e+00   5.0781052e-01
   1.6000000e+00   5.2025632e-01
   1.7000000e+00   5.3346736e-01
   1.8000000e+00   5.4751273e-01
   1.9000000e+00   5.6242594e-01
   2.0000000e+00   5.7820619e-01


==> data/3_zeta1_an0.50.dat <==
   1.0000000e-01   3.5513396e-01
   2.0000000e-01   3.7238212e-01
   3.0000000e-01   3.8707125e-01
   4.0000000e-01   3.9974787e-01
   5.0000000e-01   4.1082928e-01
   6.0000000e-01   4.2065058e-01
   7.0000000e-01   4.2949396e-01
   8.0000000e-01   4.3760766e-01
   9.0000000e-01   4.4521841e-01
   1.0000000e+00   4.5253934e-01
   1.1000000e+00   4.5977443e-01
   1.2000000e+00   4.6712018e-01
   1.3000000e+00   4.7476449e-01
   1.4000000e+00   4.8288336e-01
   1.5000000e+00   4.9163553e-01
   1.6000000e+00   5.0115582e-01
   1.7000000e+00   5.1154819e-01
   1.8000000e+00   5.2287972e-01
   1.9000000e+00   5.3517709e-01
   2.0000000e+00   5.4842654e-01


==> data/3_zeta1_an0.75.dat <==
   1.0000000e-01   3.9156252e-01
   2.0000000e-01   4.0411094e-01
   3.0000000e-01   4.1434239e-01
   4.0000000e-01   4.2275623e-01
   5.0000000e-01   4.2973457e-01
   6.0000000e-01   4.3558501e-01
   7.0000000e-01   4.4056781e-01
   8.0000000e-01   4.4491383e-01
   9.0000000e-01   4.4883646e-01
   1.0000000e+00   4.5253934e-01
   1.1000000e+00   4.5622070e-01
   1.2000000e+00   4.6007485e-01
   1.3000000e+00   4.6429081e-01
   1.4000000e+00   4.6904840e-01
   1.5000000e+00   4.7451206e-01
   1.6000000e+00   4.8082294e-01
   1.7000000e+00   4.8809041e-01
   1.8000000e+00   4.9638421e-01
   1.9000000e+00   5.0572897e-01
   2.0000000e+00   5.1610251e-01


==> data/3_zeta1_an1.00.dat <==
   1.0000000e-01   4.2663876e-01
   2.0000000e-01   4.3487918e-01
   3.0000000e-01   4.4096975e-01
   4.0000000e-01   4.4537193e-01
   5.0000000e-01   4.4843906e-01
   6.0000000e-01   4.5045592e-01
   7.0000000e-01   4.5166440e-01
   8.0000000e-01   4.5228070e-01
   9.0000000e-01   4.5250703e-01
   1.0000000e+00   4.5253934e-01
   1.1000000e+00   4.5257163e-01
   1.2000000e+00   4.5279746e-01
   1.3000000e+00   4.5340841e-01
   1.4000000e+00   4.5458975e-01
   1.5000000e+00   4.5651356e-01
   1.6000000e+00   4.5932973e-01
   1.7000000e+00   4.6315591e-01
   1.8000000e+00   4.6806786e-01
   1.9000000e+00   4.7409189e-01
   2.0000000e+00   4.8120118e-01


==> data/3zeta2_an0.25.dat <==
   1.0000000e-01   9.3989149e+00
   2.0000000e-01   6.7653305e+00
   3.0000000e-01   5.4342977e+00
   4.0000000e-01   4.6449402e+00
   5.0000000e-01   4.1363247e+00
   6.0000000e-01   3.7954157e+00
   7.0000000e-01   3.5660354e+00
   8.0000000e-01   3.4179909e+00
   9.0000000e-01   3.3347113e+00
   1.0000000e+00   3.3078087e+00


==> data/3zeta2_an0.50.dat <==
   1.0000000e-01   5.5255704e+00
   2.0000000e-01   4.3548781e+00
   3.0000000e-01   3.6685785e+00
   4.0000000e-01   3.2262658e+00
   5.0000000e-01   2.9261094e+00
   6.0000000e-01   2.7179586e+00
   7.0000000e-01   2.5746759e+00
   8.0000000e-01   2.4808013e+00
   9.0000000e-01   2.4275083e+00
   1.0000000e+00   2.4102175e+00


==> data/3zeta2_an0.75.dat <==
   1.0000000e-01   3.7231228e+00
   2.0000000e-01   3.0608104e+00
   3.0000000e-01   2.6422794e+00
   4.0000000e-01   2.3599242e+00
   5.0000000e-01   2.1625470e+00
   6.0000000e-01   2.0229226e+00
   7.0000000e-01   1.9255119e+00
   8.0000000e-01   1.8611234e+00
   9.0000000e-01   1.8243719e+00
   1.0000000e+00   1.8124174e+00


==> data/3zeta2_an1.00.dat <==
   1.0000000e-01   2.6914667e+00
   2.0000000e-01   2.2646695e+00
   3.0000000e-01   1.9829114e+00
   4.0000000e-01   1.7875560e+00
   5.0000000e-01   1.6485432e+00
   6.0000000e-01   1.5490404e+00
   7.0000000e-01   1.4790783e+00
   8.0000000e-01   1.4326008e+00
   9.0000000e-01   1.4059929e+00
   1.0000000e+00   1.3973259e+00


==> data/3zeta2_at0.25.dat <==
   1.0000000e-01   8.2091697e+00
   2.0000000e-01   6.6157070e+00
   3.0000000e-01   5.4809422e+00
   4.0000000e-01   4.6311869e+00
   5.0000000e-01   3.9712703e+00
   6.0000000e-01   3.4446235e+00
   7.0000000e-01   3.0154911e+00
   8.0000000e-01   2.6601621e+00
   9.0000000e-01   2.3622978e+00
   1.0000000e+00   2.1102842e+00


==> data/3zeta2_at0.50.dat <==
   1.0000000e-01   5.2622415e+00
   2.0000000e-01   4.4663609e+00
   3.0000000e-01   3.8418410e+00
   4.0000000e-01   3.3390252e+00
   5.0000000e-01   2.9261094e+00
   6.0000000e-01   2.5817650e+00
   7.0000000e-01   2.2911517e+00
   8.0000000e-01   2.0436297e+00
   9.0000000e-01   1.8313807e+00
   1.0000000e+00   1.6485432e+00


==> data/3zeta2_at0.75.dat <==
   1.0000000e-01   4.3311271e+00
   2.0000000e-01   3.7362165e+00
   3.0000000e-01   3.2540645e+00
   4.0000000e-01   2.8558982e+00
   5.0000000e-01   2.5222334e+00
   6.0000000e-01   2.2394006e+00
   7.0000000e-01   1.9975294e+00
   8.0000000e-01   1.7893217e+00
   9.0000000e-01   1.6092753e+00
   1.0000000e+00   1.4531758e+00


==> data/3zeta2_at1.00.dat <==
   1.0000000e-01   4.0889047e+00
   2.0000000e-01   3.5420400e+00
   3.0000000e-01   3.0950321e+00
   4.0000000e-01   2.7233747e+00
   5.0000000e-01   2.4102175e+00
   6.0000000e-01   2.1435907e+00
   7.0000000e-01   1.9147609e+00
   8.0000000e-01   1.7172150e+00
   9.0000000e-01   1.5460069e+00
   1.0000000e+00   1.3973259e+00


==> data/5_zeta0_an0.25.dat <==
   1.0000000e-01   2.4406849e-01
   2.0000000e-01   2.3114438e-01
   3.0000000e-01   2.1847946e-01
   4.0000000e-01   2.0605942e-01
   5.0000000e-01   1.9387254e-01
   6.0000000e-01   1.8190889e-01
   7.0000000e-01   1.7015986e-01
   8.0000000e-01   1.5861778e-01
   9.0000000e-01   1.4727577e-01
   1.0000000e+00   1.3612755e-01
   1.1000000e+00   1.2516736e-01
   1.2000000e+00   1.1438989e-01
   1.3000000e+00   1.0379016e-01
   1.4000000e+00   9.3363527e-02
   1.5000000e+00   8.3105611e-02
   1.6000000e+00   7.3012230e-02
   1.7000000e+00   6.3079363e-02
   1.8000000e+00   5.3303097e-02
   1.9000000e+00   4.3679585e-02
   2.0000000e+00   3.4205015e-02


==> data/5_zeta0_an0.50.dat <==
   1.0000000e-01   2.0375320e-01
   2.0000000e-01   1.9588576e-01
   3.0000000e-01   1.8811614e-01
   4.0000000e-01   1.8043897e-01
   5.0000000e-01   1.7285004e-01
   6.0000000e-01   1.6534599e-01
   7.0000000e-01   1.5792397e-01
   8.0000000e-01   1.5058158e-01
   9.0000000e-01   1.4331673e-01
   1.0000000e+00   1.3612755e-01
   1.1000000e+00   1.2901241e-01
   1.2000000e+00   1.2196983e-01
   1.3000000e+00   1.1499849e-01
   1.4000000e+00   1.0809721e-01
   1.5000000e+00   1.0126489e-01
   1.6000000e+00   9.4500586e-02
   1.7000000e+00   8.7803388e-02
   1.8000000e+00   8.1172463e-02
   1.9000000e+00   7.4607008e-02
   2.0000000e+00   6.8106225e-02


==> data/5_zeta0_an0.75.dat <==
   1.0000000e-01   1.6830349e-01
   2.0000000e-01   1.6464110e-01
   3.0000000e-01   1.6100415e-01
   4.0000000e-01   1.5739048e-01
   5.0000000e-01   1.5379850e-01
   6.0000000e-01   1.5022694e-01
   7.0000000e-01   1.4667483e-01
   8.0000000e-01   1.4314133e-01
   9.0000000e-01   1.3962577e-01
   1.0000000e+00   1.3612755e-01
   1.1000000e+00   1.3264617e-01
   1.2000000e+00   1.2918119e-01
   1.3000000e+00   1.2573223e-01
   1.4000000e+00   1.2229901e-01
   1.5000000e+00   1.1888127e-01
   1.6000000e+00   1.1547885e-01
   1.7000000e+00   1.1209164e-01
   1.8000000e+00   1.0871963e-01
   1.9000000e+00   1.0536285e-01
   2.0000000e+00   1.0202138e-01


==> data/5_zeta0_an1.00.dat <==
   1.0000000e-01   1.3617337e-01
   2.0000000e-01   1.3615867e-01
   3.0000000e-01   1.3614786e-01
   4.0000000e-01   1.3614010e-01
   5.0000000e-01   1.3613471e-01
   6.0000000e-01   1.3613118e-01
   7.0000000e-01   1.3612907e-01
   8.0000000e-01   1.3612800e-01
   9.0000000e-01   1.3612761e-01
   1.0000000e+00   1.3612755e-01
   1.1000000e+00   1.3612749e-01
   1.2000000e+00   1.3612710e-01
   1.3000000e+00   1.3612604e-01
   1.4000000e+00   1.3612397e-01
   1.5000000e+00   1.3612059e-01
   1.6000000e+00   1.3611561e-01
   1.7000000e+00   1.3610879e-01
   1.8000000e+00   1.3609995e-01
   1.9000000e+00   1.3608899e-01
   2.0000000e+00   1.3607590e-01


==> data/5_zeta1_an0.25.dat <==
   1.0000000e-01   3.0077380e-01
   2.0000000e-01   3.1285934e-01
   3.0000000e-01   3.2422997e-01
   4.0000000e-01   3.3503682e-01
   5.0000000e-01   3.4539169e-01
   6.0000000e-01   3.5538011e-01
   7.0000000e-01   3.6506928e-01
   8.0000000e-01   3.7451295e-01
   9.0000000e-01   3.8375457e-01
   1.0000000e+00   3.9282915e-01
   1.1000000e+00   4.0176433e-01
   1.2000000e+00   4.1058092e-01
   1.3000000e+00   4.1929312e-01
   1.4000000e+00   4.2790855e-01
   1.5000000e+00   4.3642834e-01
   1.6000000e+00   4.4484739e-01
   1.7000000e+00   4.5315490e-01
   1.8000000e+00   4.6133546e-01
   1.9000000e+00   4.6937048e-01
   2.0000000e+00   4.7724003e-01


==> data/5_zeta1_an0.50.dat <==
   1.0000000e-01   3.3175313e-01
   2.0000000e-01   3.3975548e-01
   3.0000000e-01   3.4727520e-01
   4.0000000e-01   3.5441834e-01
   5.0000000e-01   3.6126435e-01
   6.0000000e-01   3.6787493e-01
   7.0000000e-01   3.7429945e-01
   8.0000000e-01   3.8057837e-01
   9.0000000e-01   3.8674547e-01
   1.0000000e+00   3.9282915e-01
   1.1000000e+00   3.9885314e-01
   1.2000000e+00   4.0483682e-01
   1.3000000e+00   4.1079520e-01
   1.4000000e+00   4.1673873e-01
   1.5000000e+00   4.2267304e-01
   1.6000000e+00   4.2859868e-01
   1.7000000e+00   4.3451114e-01
   1.8000000e+00   4.4040106e-01
   1.9000000e+00   4.4625492e-01
   2.0000000e+00   4.5205616e-01


==> data/5_zeta1_an0.75.dat <==
   1.0000000e-01   3.6145223e-01
   2.0000000e-01   3.6574534e-01
   3.0000000e-01   3.6971090e-01
   4.0000000e-01   3.7342210e-01
   5.0000000e-01   3.7693457e-01
   6.0000000e-01   3.8029235e-01
   7.0000000e-01   3.8353166e-01
   8.0000000e-01   3.8668335e-01
   9.0000000e-01   3.8977445e-01
   1.0000000e+00   3.9282915e-01
   1.1000000e+00   3.9586934e-01
   1.2000000e+00   3.9891474e-01
   1.3000000e+00   4.0198287e-01
   1.4000000e+00   4.0508859e-01
   1.5000000e+00   4.0824366e-01
   1.6000000e+00   4.1145608e-01
   1.7000000e+00   4.1472954e-01
   1.8000000e+00   4.1806299e-01
   1.9000000e+00   4.2145052e-01
   2.0000000e+00   4.2488165e-01


==> data/5_zeta1_an1.00.dat <==
   1.0000000e-01   3.9007643e-01
   2.0000000e-01   3.9094705e-01
   3.0000000e-01   3.9159343e-01
   4.0000000e-01   3.9206230e-01
   5.0000000e-01   3.9238989e-01
   6.0000000e-01   3.9260575e-01
   7.0000000e-01   3.9273528e-01
   8.0000000e-01   3.9280139e-01
   9.0000000e-01   3.9282569e-01
   1.0000000e+00   3.9282915e-01
   1.1000000e+00   3.9283262e-01
   1.2000000e+00   3.9285686e-01
   1.3000000e+00   3.9292245e-01
   1.4000000e+00   3.9304930e-01
   1.5000000e+00   3.9325598e-01
   1.6000000e+00   3.9355875e-01
   1.7000000e+00   3.9397056e-01
   1.8000000e+00   3.9449993e-01
   1.9000000e+00   3.9515011e-01
   2.0000000e+00   3.9591848e-01


==> data/G_t0n0_zeta0.dat <==
   5.0000000e+00   3.4678784e+01
   6.0000000e+00   3.4735761e+01
   7.0000000e+00   3.4712573e+01
   8.0000000e+00   3.4745629e+01
   9.0000000e+00   3.4728383e+01
   1.0000000e+01   3.4751089e+01
   1.2000000e+01   3.4754581e+01
   1.5000000e+01   3.4747564e+01
   1.8000000e+01   3.4760144e+01
   2.1000000e+01   3.4755651e+01
   2.4000000e+01   3.4766351e+01
   2.7000000e+01   3.4761833e+01
   3.0000000e+01   3.4768973e+01
   3.3000000e+01   3.4765211e+01
   3.6000000e+01   3.4770421e+01
   3.9000000e+01   3.4767296e+01
   4.2000000e+01   3.4771334e+01
   4.5000000e+01   3.4768700e+01
   4.8000000e+01   3.4771958e+01
   5.1000000e+01   3.4769704e+01
   5.4000000e+01   3.4772409e+01
   5.7000000e+01   3.4770455e+01
   6.0000000e+01   3.4772750e+01
   6.3000000e+01   3.4771035e+01
   6.6000000e+01   3.4773016e+01
   6.9000000e+01   3.4771495e+01
   7.2000000e+01   3.4773229e+01
   7.5000000e+01   3.4771869e+01
   7.8000000e+01   3.4773403e+01
   8.1000000e+01   3.4772177e+01
   8.4000000e+01   3.4773548e+01


==> data/G_t1n1_zeta0.dat <==
   5.0000000e+00   9.4679285e-01
   6.0000000e+00   9.7573452e-01
   7.0000000e+00   9.6369237e-01
   8.0000000e+00   9.7966377e-01
   9.0000000e+00   9.7110300e-01
   1.0000000e+01   9.8162169e-01
   1.2000000e+01   9.8279226e-01
   1.5000000e+01   9.7929739e-01
   1.8000000e+01   9.8453420e-01
   2.1000000e+01   9.8256491e-01
   2.4000000e+01   9.8626960e-01
   2.7000000e+01   9.8464273e-01
   3.0000000e+01   9.8694559e-01
   3.3000000e+01   9.8566698e-01
   3.6000000e+01   9.8730693e-01
   3.9000000e+01   9.8627461e-01
   4.2000000e+01   9.8753054e-01
   4.5000000e+01   9.8667509e-01
   4.8000000e+01   9.8768186e-01
   5.1000000e+01   9.8695771e-01
   5.4000000e+01   9.8779069e-01
   5.7000000e+01   9.8716705e-01
   6.0000000e+01   9.8787254e-01
   6.3000000e+01   9.8732784e-01
   6.6000000e+01   9.8793621e-01
   6.9000000e+01   9.8745488e-01
   7.2000000e+01   9.8798708e-01
   7.5000000e+01   9.8755756e-01
   7.8000000e+01   9.8802863e-01
   8.1000000e+01   9.8764213e-01
   8.4000000e+01   9.8806317e-01


==> data/G_t1n1_zeta1.dat <==
   5.0000000e+00   2.9345626e-01
   6.0000000e+00   3.3155915e-01
   7.0000000e+00   3.1355899e-01
   8.0000000e+00   3.3292731e-01
   9.0000000e+00   3.2206340e-01
   1.0000000e+01   3.3369027e-01
   1.2000000e+01   3.3418404e-01
   1.5000000e+01   3.3026766e-01
   1.8000000e+01   3.3496962e-01
   2.1000000e+01   3.3327547e-01
   2.4000000e+01   3.3600957e-01
   2.7000000e+01   3.3491281e-01
   3.0000000e+01   3.3636168e-01
   3.3000000e+01   3.3557488e-01
   3.6000000e+01   3.3653730e-01
   3.9000000e+01   3.3593261e-01
   4.2000000e+01   3.3664124e-01
   4.5000000e+01   3.3615548e-01
   4.8000000e+01   3.3670937e-01
   5.1000000e+01   3.3630689e-01
   5.4000000e+01   3.3675719e-01
   5.7000000e+01   3.3641596e-01
   6.0000000e+01   3.3679247e-01
   6.3000000e+01   3.3649797e-01
   6.6000000e+01   3.3681948e-01
   6.9000000e+01   3.3656168e-01
   7.2000000e+01   3.3684078e-01
   7.5000000e+01   3.3661246e-01
   7.8000000e+01   3.3685799e-01
   8.1000000e+01   3.3665379e-01
   8.4000000e+01   3.3687215e-01


==> data/G_t1n1_zeta2.dat <==
   5.0000000e+00   1.2212930e+00
   6.0000000e+00   1.2022271e+00
   7.0000000e+00   1.2348576e+00
   8.0000000e+00   1.2203441e+00
   9.0000000e+00   1.2395722e+00
   1.0000000e+01   1.2289793e+00
   1.2000000e+01   1.2338414e+00
   1.5000000e+01   1.2442744e+00
   1.8000000e+01   1.2404173e+00
   2.1000000e+01   1.2466375e+00
   2.4000000e+01   1.2446237e+00
   2.7000000e+01   1.2482220e+00
   3.0000000e+01   1.2465955e+00
   3.3000000e+01   1.2488824e+00
   3.6000000e+01   1.2475806e+00
   3.9000000e+01   1.2492432e+00
   4.2000000e+01   1.2481755e+00
   4.5000000e+01   1.2494690e+00
   4.8000000e+01   1.2485730e+00
   5.1000000e+01   1.2496228e+00
   5.4000000e+01   1.2488566e+00
   5.7000000e+01   1.2497338e+00
   6.0000000e+01   1.2490684e+00
   6.3000000e+01   1.2498174e+00
   6.6000000e+01   1.2492323e+00
   6.9000000e+01   1.2498826e+00
   7.2000000e+01   1.2493625e+00
   7.5000000e+01   1.2499347e+00
   7.8000000e+01   1.2494683e+00
   8.1000000e+01   1.2499773e+00
   8.4000000e+01   1.2495557e+00


==> data/G_t2n0_zeta0.dat <==
   5.0000000e+00   2.8756699e-02
   6.0000000e+00   3.1957928e-02
   7.0000000e+00   3.0620117e-02
   8.0000000e+00   3.2470041e-02
   9.0000000e+00   3.1464051e-02
   1.0000000e+01   3.2712628e-02
   1.2000000e+01   3.2849957e-02
   1.5000000e+01   3.2399909e-02
   1.8000000e+01   3.3039985e-02
   2.1000000e+01   3.2787896e-02
   2.4000000e+01   3.3156587e-02
   2.7000000e+01   3.2973592e-02
   3.0000000e+01   3.3210133e-02
   3.3000000e+01   3.3062990e-02
   3.6000000e+01   3.3241435e-02
   3.9000000e+01   3.3118174e-02
   4.2000000e+01   3.3261889e-02
   4.5000000e+01   3.3156056e-02
   4.8000000e+01   3.3276233e-02
   5.1000000e+01   3.3183766e-02
   5.4000000e+01   3.3286805e-02
   5.7000000e+01   3.3204935e-02
   6.0000000e+01   3.3294893e-02
   6.3000000e+01   3.3221633e-02
   6.6000000e+01   3.3301264e-02
   6.9000000e+01   3.3235133e-02
   7.2000000e+01   3.3306402e-02
   7.5000000e+01   3.3246268e-02
   7.8000000e+01   3.3310627e-02
   8.1000000e+01   3.3255600e-02
   8.4000000e+01   3.3314157e-02


==> data/N_t0n0_zeta0.dat <==
   5.0000000e+00   3.4886393e+01
   6.0000000e+00   3.4735761e+01
   7.0000000e+00   3.4814561e+01
   8.0000000e+00   3.4745629e+01
   9.0000000e+00   3.4808465e+01
   1.0000000e+01   3.4751089e+01
   1.2000000e+01   3.4754581e+01
   1.5000000e+01   3.4801761e+01
   1.8000000e+01   3.4760144e+01
   2.1000000e+01   3.4792678e+01
   2.4000000e+01   3.4766351e+01
   2.7000000e+01   3.4789988e+01
   3.0000000e+01   3.4768973e+01
   3.3000000e+01   3.4787933e+01
   3.6000000e+01   3.4770421e+01
   3.9000000e+01   3.4786153e+01
   4.2000000e+01   3.4771334e+01
   4.5000000e+01   3.4784684e+01
   4.8000000e+01   3.4771958e+01
   5.1000000e+01   3.4783487e+01
   5.4000000e+01   3.4772409e+01
   5.7000000e+01   3.4782511e+01
   6.0000000e+01   3.4772750e+01
   6.3000000e+01   3.4781710e+01
   6.6000000e+01   3.4773016e+01
   6.9000000e+01   3.4781047e+01
   7.2000000e+01   3.4773229e+01
   7.5000000e+01   3.4780492e+01
   7.8000000e+01   3.4773403e+01
   8.1000000e+01   3.4780023e+01
   8.4000000e+01   3.4773548e+01


==> data/N_t1n1_zeta0.dat <==
   5.0000000e+00   9.7705144e-01
   6.0000000e+00   9.7573452e-01
   7.0000000e+00   9.8981042e-01
   8.0000000e+00   9.7966377e-01
   9.0000000e+00   9.9271222e-01
   1.0000000e+01   9.8162169e-01
   1.2000000e+01   9.8279226e-01
   1.5000000e+01   9.9288023e-01
   1.8000000e+01   9.8453420e-01
   2.1000000e+01   9.9129545e-01
   2.4000000e+01   9.8626960e-01
   2.7000000e+01   9.9065718e-01
   3.0000000e+01   9.8694559e-01
   3.3000000e+01   9.9032917e-01
   3.6000000e+01   9.8730693e-01
   3.9000000e+01   9.9009222e-01
   4.2000000e+01   9.8753054e-01
   4.5000000e+01   9.8990856e-01
   4.8000000e+01   9.8768186e-01
   5.1000000e+01   9.8976141e-01
   5.4000000e+01   9.8779069e-01
   5.7000000e+01   9.8964083e-01
   6.0000000e+01   9.8787254e-01
   6.3000000e+01   9.8954023e-01
   6.6000000e+01   9.8793621e-01
   6.9000000e+01   9.8945506e-01
   7.2000000e+01   9.8798708e-01
   7.5000000e+01   9.8938203e-01
   7.8000000e+01   9.8802863e-01
   8.1000000e+01   9.8931874e-01
   8.4000000e+01   9.8806317e-01


==> data/N_t1n1_zeta1.dat <==
   5.0000000e+00   3.5237016e-01
   6.0000000e+00   3.3155915e-01
   7.0000000e+00   3.4183597e-01
   8.0000000e+00   3.3292731e-01
   9.0000000e+00   3.4074873e-01
   1.0000000e+01   3.3369027e-01
   1.2000000e+01   3.3418404e-01
   1.5000000e+01   3.3943185e-01
   1.8000000e+01   3.3496962e-01
   2.1000000e+01   3.3814530e-01
   2.4000000e+01   3.3600957e-01
   2.7000000e+01   3.3780917e-01
   3.0000000e+01   3.3636168e-01
   3.3000000e+01   3.3768343e-01
   3.6000000e+01   3.3653730e-01
   3.9000000e+01   3.3759797e-01
   4.2000000e+01   3.3664124e-01
   4.5000000e+01   3.3753271e-01
   4.8000000e+01   3.3670937e-01
   5.1000000e+01   3.3748067e-01
   5.4000000e+01   3.3675719e-01
   5.7000000e+01   3.3743810e-01
   6.0000000e+01   3.3679247e-01
   6.3000000e+01   3.3740264e-01
   6.6000000e+01   3.3681948e-01
   6.9000000e+01   3.3737263e-01
   7.2000000e+01   3.3684078e-01
   7.5000000e+01   3.3734691e-01
   7.8000000e+01   3.3685799e-01
   8.1000000e+01   3.3732463e-01
   8.4000000e+01   3.3687215e-01


==> data/N_t1n1_zeta2.dat <==
   5.0000000e+00   1.2212930e+00
   6.0000000e+00   1.2312862e+00
   7.0000000e+00   1.2348576e+00
   8.0000000e+00   1.2470238e+00
   9.0000000e+00   1.2395722e+00
   1.0000000e+01   1.2515394e+00
   1.2000000e+01   1.2529344e+00
   1.5000000e+01   1.2442744e+00
   1.8000000e+01   1.2531668e+00
   2.1000000e+01   1.2466375e+00
   2.4000000e+01   1.2520677e+00
   2.7000000e+01   1.2482220e+00
   3.0000000e+01   1.2519905e+00
   3.3000000e+01   1.2488824e+00
   3.6000000e+01   1.2518749e+00
   3.9000000e+01   1.2492432e+00
   4.2000000e+01   1.2517531e+00
   4.5000000e+01   1.2494690e+00
   4.8000000e+01   1.2516407e+00
   5.1000000e+01   1.2496228e+00
   5.4000000e+01   1.2515411e+00
   5.7000000e+01   1.2497338e+00
   6.0000000e+01   1.2514541e+00
   6.3000000e+01   1.2498174e+00
   6.6000000e+01   1.2513781e+00
   6.9000000e+01   1.2498826e+00
   7.2000000e+01   1.2513116e+00
   7.5000000e+01   1.2499347e+00
   7.8000000e+01   1.2512530e+00
   8.1000000e+01   1.2499773e+00
   8.4000000e+01   1.2512012e+00


==> data/N_t2n0_zeta0.dat <==
   5.0000000e+00   3.1104100e-02
   6.0000000e+00   3.1957928e-02
   7.0000000e+00   3.2438638e-02
   8.0000000e+00   3.2470041e-02
   9.0000000e+00   3.2826947e-02
   1.0000000e+01   3.2712628e-02
   1.2000000e+01   3.2849957e-02
   1.5000000e+01   3.3156797e-02
   1.8000000e+01   3.3039985e-02
   2.1000000e+01   3.3246895e-02
   2.4000000e+01   3.3156587e-02
   2.7000000e+01   3.3296765e-02
   3.0000000e+01   3.3210133e-02
   3.3000000e+01   3.3326891e-02
   3.6000000e+01   3.3241435e-02
   3.9000000e+01   3.3346023e-02
   4.2000000e+01   3.3261889e-02
   4.5000000e+01   3.3358756e-02
   4.8000000e+01   3.3276233e-02
   5.1000000e+01   3.3367513e-02
   5.4000000e+01   3.3286805e-02
   5.7000000e+01   3.3373668e-02
   6.0000000e+01   3.3294893e-02
   6.3000000e+01   3.3378048e-02
   6.6000000e+01   3.3301264e-02
   6.9000000e+01   3.3381178e-02
   7.2000000e+01   3.3306402e-02
   7.5000000e+01   3.3383406e-02
   7.8000000e+01   3.3310627e-02
   8.1000000e+01   3.3384970e-02
   8.4000000e+01   3.3314157e-02


==> data/ud2_HS_M10.dat <==
   0.0000000e+00   3.8532688e-01
   1.0000000e-01   3.2533633e-01
   2.0000000e-01   2.7331903e-01
   3.0000000e-01   2.2962961e-01
   4.0000000e-01   1.9347963e-01
   5.0000000e-01   1.6373619e-01
   6.0000000e-01   1.3926761e-01
   7.0000000e-01   1.1907495e-01
   8.0000000e-01   1.0232601e-01
   9.0000000e-01   8.8348163e-02
   1.0000000e+00   7.6606245e-02
   1.1000000e+00   6.6677624e-02
   1.2000000e+00   5.8229190e-02
   1.3000000e+00   5.0997958e-02
   1.4000000e+00   4.4775421e-02
   1.5000000e+00   3.9395264e-02
   1.6000000e+00   3.4723855e-02
   1.7000000e+00   3.0652954e-02
   1.8000000e+00   2.7094144e-02
   1.9000000e+00   2.3974578e-02
   2.0000000e+00   2.1233728e-02
   2.1000000e+00   1.8820904e-02
   2.2000000e+00   1.6693328e-02
   2.3000000e+00   1.4814650e-02
   2.4000000e+00   1.3153794e-02
   2.5000000e+00   1.1684037e-02
   2.6000000e+00   1.0382294e-02
   2.7000000e+00   9.2285307e-03
   2.8000000e+00   8.2053023e-03
   2.9000000e+00   7.2973661e-03
   3.0000000e+00   6.4913697e-03


==> data/ud2_HS_M11.dat <==
   0.0000000e+00   3.0068971e-01
   1.0000000e-01   2.6605649e-01
   2.0000000e-01   2.3450383e-01
   3.0000000e-01   2.0612096e-01
   4.0000000e-01   1.8082133e-01
   5.0000000e-01   1.5841892e-01
   6.0000000e-01   1.3867755e-01
   7.0000000e-01   1.2134204e-01
   8.0000000e-01   1.0615742e-01
   9.0000000e-01   9.2880108e-02
   1.0000000e+00   8.1284100e-02
   1.1000000e+00   7.1163699e-02
   1.2000000e+00   6.2334266e-02
   1.3000000e+00   5.4631701e-02
   1.4000000e+00   4.7911208e-02
   1.5000000e+00   4.2045711e-02
   1.6000000e+00   3.6924120e-02
   1.7000000e+00   3.2449605e-02
   1.8000000e+00   2.8537932e-02
   1.9000000e+00   2.5115934e-02
   2.0000000e+00   2.2120114e-02
   2.1000000e+00   1.9495396e-02
   2.2000000e+00   1.7194016e-02
   2.3000000e+00   1.5174553e-02
   2.4000000e+00   1.3401074e-02
   2.5000000e+00   1.1842395e-02
   2.6000000e+00   1.0471441e-02
   2.7000000e+00   9.2646860e-03
   2.8000000e+00   8.2016739e-03
   2.9000000e+00   7.2646050e-03
   3.0000000e+00   6.4379772e-03


==> data/ud2_HS_M4.dat <==
   0.0000000e+00   3.7248444e-01
   1.0000000e-01   3.3380059e-01
   2.0000000e-01   2.9760384e-01
   3.0000000e-01   2.6420024e-01
   4.0000000e-01   2.3370434e-01
   5.0000000e-01   2.0610013e-01
   6.0000000e-01   1.8128554e-01
   7.0000000e-01   1.5910473e-01
   8.0000000e-01   1.3937109e-01
   9.0000000e-01   1.2188356e-01
   1.0000000e+00   1.0643785e-01
   1.1000000e+00   9.2833965e-02
   1.2000000e+00   8.0881105e-02
   1.3000000e+00   7.0400591e-02
   1.4000000e+00   6.1227430e-02
   1.5000000e+00   5.3210912e-02
   1.6000000e+00   4.6214569e-02
   1.7000000e+00   4.0115680e-02
   1.8000000e+00   3.4804524e-02
   1.9000000e+00   3.0183463e-02
   2.0000000e+00   2.6165953e-02
   2.1000000e+00   2.2675547e-02
   2.2000000e+00   1.9644902e-02
   2.3000000e+00   1.7014843e-02
   2.4000000e+00   1.4733477e-02
   2.5000000e+00   1.2755383e-02
   2.6000000e+00   1.1040863e-02
   2.7000000e+00   9.5552666e-03
   2.8000000e+00   8.2683899e-03
   2.9000000e+00   7.1539268e-03
   3.0000000e+00   6.1889888e-03


==> data/ud2_HS_M5.dat <==
   0.0000000e+00   1.8262351e-01
   1.0000000e-01   1.6621315e-01
   2.0000000e-01   1.5097949e-01
   3.0000000e-01   1.3690076e-01
   4.0000000e-01   1.2393908e-01
   5.0000000e-01   1.1204547e-01
   6.0000000e-01   1.0116364e-01
   7.0000000e-01   9.1233015e-02
   8.0000000e-01   8.2190977e-02
   9.0000000e-01   7.3974604e-02
   1.0000000e+00   6.6521928e-02
   1.1000000e+00   5.9772854e-02
   1.2000000e+00   5.3669806e-02
   1.3000000e+00   4.8158150e-02
   1.4000000e+00   4.3186449e-02
   1.5000000e+00   3.8706599e-02
   1.6000000e+00   3.4673857e-02
   1.7000000e+00   3.1046801e-02
   1.8000000e+00   2.7787245e-02
   1.9000000e+00   2.4860100e-02
   2.0000000e+00   2.2233232e-02
   2.1000000e+00   1.9877282e-02
   2.2000000e+00   1.7765499e-02
   2.3000000e+00   1.5873555e-02
   2.4000000e+00   1.4179366e-02
   2.5000000e+00   1.2662924e-02
   2.6000000e+00   1.1306124e-02
   2.7000000e+00   1.0092608e-02
   2.8000000e+00   9.0076122e-03
   2.9000000e+00   8.0378308e-03
   3.0000000e+00   7.1712796e-03


==> data/ud2_HS_M50.dat <==
   0.0000000e+00   4.0866867e-01
   1.0000000e-01   3.0946864e-01
   2.0000000e-01   2.5420473e-01
   3.0000000e-01   2.1450886e-01
   4.0000000e-01   1.8310635e-01
   5.0000000e-01   1.5738033e-01
   6.0000000e-01   1.3593881e-01
   7.0000000e-01   1.1786674e-01
   8.0000000e-01   1.0250844e-01
   9.0000000e-01   8.9373400e-02
   1.0000000e+00   7.8083731e-02
   1.1000000e+00   6.8341378e-02
   1.2000000e+00   5.9906782e-02
   1.3000000e+00   5.2584464e-02
   1.4000000e+00   4.6212979e-02
   1.5000000e+00   4.0657711e-02
   1.6000000e+00   3.5805552e-02
   1.7000000e+00   3.1560867e-02
   1.8000000e+00   2.7842382e-02
   1.9000000e+00   2.4580726e-02
   2.0000000e+00   2.1716467e-02
   2.1000000e+00   1.9198527e-02
   2.2000000e+00   1.6982879e-02
   2.3000000e+00   1.5031483e-02
   2.4000000e+00   1.3311397e-02
   2.5000000e+00   1.1794034e-02
   2.6000000e+00   1.0454540e-02
   2.7000000e+00   9.2712736e-03
   2.8000000e+00   8.2253593e-03
   2.9000000e+00   7.3003106e-03
   3.0000000e+00   6.4817094e-03


==> data/ud2_HS_M51.dat <==
   0.0000000e+00   3.8566067e-01
   1.0000000e-01   3.0831232e-01
   2.0000000e-01   2.5447837e-01
   3.0000000e-01   2.1431261e-01
   4.0000000e-01   1.8273878e-01
   5.0000000e-01   1.5704927e-01
   6.0000000e-01   1.3569100e-01
   7.0000000e-01   1.1768961e-01
   8.0000000e-01   1.0237985e-01
   9.0000000e-01   8.9276061e-02
   1.0000000e+00   7.8006622e-02
   1.1000000e+00   6.8278013e-02
   1.2000000e+00   5.9853402e-02
   1.3000000e+00   5.2538810e-02
   1.4000000e+00   4.6173593e-02
   1.5000000e+00   4.0623561e-02
   1.6000000e+00   3.5775850e-02
   1.7000000e+00   3.1534976e-02
   1.8000000e+00   2.7819773e-02
   1.9000000e+00   2.4560950e-02
   2.0000000e+00   2.1699143e-02
   2.1000000e+00   1.9183328e-02
   2.2000000e+00   1.6969527e-02
   2.3000000e+00   1.5019739e-02
   2.4000000e+00   1.3301055e-02
   2.5000000e+00   1.1784916e-02
   2.6000000e+00   1.0446494e-02
   2.7000000e+00   9.2641679e-03
   2.8000000e+00   8.2190784e-03
   2.9000000e+00   7.2947547e-03
   3.0000000e+00   6.4767915e-03


==> data/ud_HS_M10.dat <==
   0.0000000e+00   2.4282349e-01
   1.0000000e-01   1.9788422e-01
   2.0000000e-01   1.6279510e-01
   3.0000000e-01   1.3512274e-01
   4.0000000e-01   1.1308958e-01
   5.0000000e-01   9.5384885e-02
   6.0000000e-01   8.1033206e-02
   7.0000000e-01   6.9302029e-02
   8.0000000e-01   5.9636444e-02
   9.0000000e-01   5.1612497e-02
   1.0000000e+00   4.4903614e-02
   1.1000000e+00   3.9256230e-02
   1.2000000e+00   3.4471959e-02
   1.3000000e+00   3.0394438e-02
   1.4000000e+00   2.6899545e-02
   1.5000000e+00   2.3888079e-02
   1.6000000e+00   2.1280224e-02
   1.7000000e+00   1.9011354e-02
   1.8000000e+00   1.7028818e-02
   1.9000000e+00   1.5289460e-02
   2.0000000e+00   1.3757705e-02
   2.1000000e+00   1.2404062e-02
   2.2000000e+00   1.1203946e-02
   2.3000000e+00   1.0136760e-02
   2.4000000e+00   9.1851544e-03
   2.5000000e+00   8.3344449e-03
   2.6000000e+00   7.5721441e-03
   2.7000000e+00   6.8875830e-03
   2.8000000e+00   6.2716063e-03
   2.9000000e+00   5.7163241e-03
   3.0000000e+00   5.2149092e-03


==> data/ud_HS_M11.dat <==
   0.0000000e+00   1.6653151e-01
   1.0000000e-01   1.4552204e-01
   2.0000000e-01   1.2742126e-01
   3.0000000e-01   1.1179025e-01
   4.0000000e-01   9.8261605e-02
   5.0000000e-01   8.6526970e-02
   6.0000000e-01   7.6326904e-02
   7.0000000e-01   6.7442570e-02
   8.0000000e-01   5.9688922e-02
   9.0000000e-01   5.2909106e-02
   1.0000000e+00   4.6969848e-02
   1.1000000e+00   4.1757643e-02
   1.2000000e+00   3.7175600e-02
   1.3000000e+00   3.3140823e-02
   1.4000000e+00   2.9582236e-02
   1.5000000e+00   2.6438768e-02
   1.6000000e+00   2.3657832e-02
   1.7000000e+00   2.1194056e-02
   1.8000000e+00   1.9008217e-02
   1.9000000e+00   1.7066339e-02
   2.0000000e+00   1.5338942e-02
   2.1000000e+00   1.3800394e-02
   2.2000000e+00   1.2428374e-02
   2.3000000e+00   1.1203411e-02
   2.4000000e+00   1.0108490e-02
   2.5000000e+00   9.1287203e-03
   2.6000000e+00   8.2510479e-03
   2.7000000e+00   7.4640141e-03
   2.8000000e+00   6.7575447e-03
   2.9000000e+00   6.1227702e-03
   3.0000000e+00   5.5518709e-03


==> data/ud_HS_M4.dat <==
   0.0000000e+00   1.8293013e-01
   1.0000000e-01   1.6153980e-01
   2.0000000e-01   1.4285054e-01
   3.0000000e-01   1.2649489e-01
   4.0000000e-01   1.1215861e-01
   5.0000000e-01   9.9572578e-02
   6.0000000e-01   8.8506036e-02
   7.0000000e-01   7.8760798e-02
   8.0000000e-01   7.0166415e-02
   9.0000000e-01   6.2576066e-02
   1.0000000e+00   5.5863089e-02
   1.1000000e+00   4.9918036e-02
   1.2000000e+00   4.4646187e-02
   1.3000000e+00   3.9965432e-02
   1.4000000e+00   3.5804477e-02
   1.5000000e+00   3.2101318e-02
   1.6000000e+00   2.8801943e-02
   1.7000000e+00   2.5859223e-02
   1.8000000e+00   2.3231969e-02
   1.9000000e+00   2.0884125e-02
   2.0000000e+00   1.8784079e-02
   2.1000000e+00   1.6904071e-02
   2.2000000e+00   1.5219684e-02
   2.3000000e+00   1.3709412e-02
   2.4000000e+00   1.2354286e-02
   2.5000000e+00   1.1137546e-02
   2.6000000e+00   1.0044367e-02
   2.7000000e+00   9.0616167e-03
   2.8000000e+00   8.1776484e-03
   2.9000000e+00   7.3821179e-03
   3.0000000e+00   6.6658282e-03


==> data/ud_HS_M5.dat <==
   0.0000000e+00   1.0652923e-01
   1.0000000e-01   9.7256312e-02
   2.0000000e-01   8.8832876e-02
   3.0000000e-01   8.1176876e-02
   4.0000000e-01   7.4214594e-02
   5.0000000e-01   6.7879753e-02
   6.0000000e-01   6.2112737e-02
   7.0000000e-01   5.6859893e-02
   8.0000000e-01   5.2072900e-02
   9.0000000e-01   4.7708224e-02
   1.0000000e+00   4.3726615e-02
   1.1000000e+00   4.0092666e-02
   1.2000000e+00   3.6774422e-02
   1.3000000e+00   3.3743022e-02
   1.4000000e+00   3.0972389e-02
   1.5000000e+00   2.8438943e-02
   1.6000000e+00   2.6121354e-02
   1.7000000e+00   2.4000314e-02
   1.8000000e+00   2.2058335e-02
   1.9000000e+00   2.0279568e-02
   2.0000000e+00   1.8649645e-02
   2.1000000e+00   1.7155528e-02
   2.2000000e+00   1.5785382e-02
   2.3000000e+00   1.4528457e-02
   2.4000000e+00   1.3374985e-02
   2.5000000e+00   1.2316084e-02
   2.6000000e+00   1.1343672e-02
   2.7000000e+00   1.0450394e-02
   2.8000000e+00   9.6295497e-03
   2.9000000e+00   8.8750357e-03
   3.0000000e+00   8.1812865e-03


==> data/ud_HS_M50.dat <==
   0.0000000e+00   2.8142961e-01
   1.0000000e-01   1.9181704e-01
   2.0000000e-01   1.4797598e-01
   3.0000000e-01   1.2084384e-01
   4.0000000e-01   1.0140847e-01
   5.0000000e-01   8.6405712e-02
   6.0000000e-01   7.4374998e-02
   7.0000000e-01   6.4512169e-02
   8.0000000e-01   5.6304075e-02
   9.0000000e-01   4.9393983e-02
   1.0000000e+00   4.3521751e-02
   1.1000000e+00   3.8491994e-02
   1.2000000e+00   3.4154813e-02
   1.3000000e+00   3.0393201e-02
   1.4000000e+00   2.7114449e-02
   1.5000000e+00   2.4244117e-02
   1.6000000e+00   2.1721718e-02
   1.7000000e+00   1.9497578e-02
   1.8000000e+00   1.7530524e-02
   1.9000000e+00   1.5786138e-02
   2.0000000e+00   1.4235438e-02
   2.1000000e+00   1.2853862e-02
   2.2000000e+00   1.1620468e-02
   2.3000000e+00   1.0517313e-02
   2.4000000e+00   9.5289501e-03
   2.5000000e+00   8.6420239e-03
   2.6000000e+00   7.8449463e-03
   2.7000000e+00   7.1276266e-03
   2.8000000e+00   6.4812505e-03
   2.9000000e+00   5.8980965e-03
   3.0000000e+00   5.3713823e-03


==> data/ud_HS_M51.dat <==
   0.0000000e+00   2.4676055e-01
   1.0000000e-01   1.8760448e-01
   2.0000000e-01   1.4860805e-01
   3.0000000e-01   1.2140742e-01
   4.0000000e-01   1.0144344e-01
   5.0000000e-01   8.6153326e-02
   6.0000000e-01   7.4042090e-02
   7.0000000e-01   6.4199505e-02
   8.0000000e-01   5.6045043e-02
   9.0000000e-01   4.9190590e-02
   1.0000000e+00   4.3364832e-02
   1.1000000e+00   3.8370439e-02
   1.2000000e+00   3.4059005e-02
   1.3000000e+00   3.0315830e-02
   1.4000000e+00   2.7050320e-02
   1.5000000e+00   2.4189669e-02
   1.6000000e+00   2.1674554e-02
   1.7000000e+00   1.9456091e-02
   1.8000000e+00   1.7493618e-02
   1.9000000e+00   1.5753051e-02
   2.0000000e+00   1.4205619e-02
   2.1000000e+00   1.2826894e-02
   2.2000000e+00   1.1596023e-02
   2.3000000e+00   1.0495120e-02
   2.4000000e+00   9.5087791e-03
   2.5000000e+00   8.6236757e-03
   2.6000000e+00   7.8282447e-03
   2.7000000e+00   7.1124147e-03
   2.8000000e+00   6.4673874e-03
   2.9000000e+00   5.8854557e-03
   3.0000000e+00   5.3598496e-03


==> data/zeta0_an0.25.dat <==
   1.0000000e-01   1.7351315e-01
   2.0000000e-01   1.6451232e-01
   3.0000000e-01   1.5581280e-01
   4.0000000e-01   1.4737627e-01
   5.0000000e-01   1.3917075e-01
   6.0000000e-01   1.3116862e-01
   7.0000000e-01   1.2334512e-01
   8.0000000e-01   1.1567719e-01
   9.0000000e-01   1.0814250e-01
   1.0000000e+00   1.0071867e-01
   1.1000000e+00   9.3382755e-02
   1.2000000e+00   8.6110918e-02
   1.3000000e+00   7.8878325e-02
   1.4000000e+00   7.1659311e-02
   1.5000000e+00   6.4427758e-02
   1.6000000e+00   5.7157659e-02
   1.7000000e+00   4.9823766e-02
   1.8000000e+00   4.2402217e-02
   1.9000000e+00   3.4871003e-02
   2.0000000e+00   2.7210132e-02


==> data/zeta0_an0.50.dat <==
   1.0000000e-01   1.4671934e-01
   2.0000000e-01   1.4093795e-01
   3.0000000e-01   1.3539786e-01
   4.0000000e-01   1.3005937e-01
   5.0000000e-01   1.2489013e-01
   6.0000000e-01   1.1986284e-01
   7.0000000e-01   1.1495353e-01
   8.0000000e-01   1.1014029e-01
   9.0000000e-01   1.0540222e-01
   1.0000000e+00   1.0071867e-01
   1.1000000e+00   9.6068647e-02
   1.2000000e+00   9.1430536e-02
   1.3000000e+00   8.6781990e-02
   1.4000000e+00   8.2100098e-02
   1.5000000e+00   7.7361758e-02
   1.6000000e+00   7.2544206e-02
   1.7000000e+00   6.7625606e-02
   1.8000000e+00   6.2585601e-02
   1.9000000e+00   5.7405679e-02
   2.0000000e+00   5.2069257e-02


==> data/zeta0_an0.75.dat <==
   1.0000000e-01   1.2375198e-01
   2.0000000e-01   1.2061935e-01
   3.0000000e-01   1.1770812e-01
   4.0000000e-01   1.1497561e-01
   5.0000000e-01   1.1238742e-01
   6.0000000e-01   1.0991494e-01
   7.0000000e-01   1.0753344e-01
   8.0000000e-01   1.0522069e-01
   9.0000000e-01   1.0295585e-01
   1.0000000e+00   1.0071867e-01
   1.1000000e+00   9.8488902e-02
   1.2000000e+00   9.6246014e-02
   1.3000000e+00   9.3969072e-02
   1.4000000e+00   9.1636907e-02
   1.5000000e+00   8.9228462e-02
   1.6000000e+00   8.6723278e-02
   1.7000000e+00   8.4102025e-02
   1.8000000e+00   8.1346950e-02
   1.9000000e+00   7.8442148e-02
   2.0000000e+00   7.5373541e-02


==> data/zeta0_an1.00.dat <==
   1.0000000e-01   1.0342463e-01
   2.0000000e-01   1.0256249e-01
   3.0000000e-01   1.0192401e-01
   4.0000000e-01   1.0146319e-01
   5.0000000e-01   1.0114320e-01
   6.0000000e-01   1.0093370e-01
   7.0000000e-01   1.0080872e-01
   8.0000000e-01   1.0074523e-01
   9.0000000e-01   1.0072198e-01
   1.0000000e+00   1.0071867e-01
   1.1000000e+00   1.0071536e-01
   1.2000000e+00   1.0069215e-01
   1.3000000e+00   1.0062911e-01
   1.4000000e+00   1.0050639e-01
   1.5000000e+00   1.0030458e-01
   1.6000000e+00   1.0000511e-01
   1.7000000e+00   9.9590732e-02
   1.8000000e+00   9.9045855e-02
   1.9000000e+00   9.8356711e-02
   2.0000000e+00   9.7511224e-02


==> data/zeta1_an0.25.dat <==
   1.0000000e-01   2.8701807e-01
   2.0000000e-01   2.8906013e-01
   3.0000000e-01   2.9247471e-01
   4.0000000e-01   2.9698706e-01
   5.0000000e-01   3.0237294e-01
   6.0000000e-01   3.0844233e-01
   7.0000000e-01   3.1502758e-01
   8.0000000e-01   3.2197432e-01
   9.0000000e-01   3.2913458e-01
   1.0000000e+00   3.3636168e-01
   1.1000000e+00   3.4350677e-01
   1.2000000e+00   3.5041714e-01
   1.3000000e+00   3.5693630e-01
   1.4000000e+00   3.6290593e-01
   1.5000000e+00   3.6816931e-01
   1.6000000e+00   3.7257602e-01
   1.7000000e+00   3.7598712e-01
   1.8000000e+00   3.7827981e-01
   1.9000000e+00   3.7935072e-01
   2.0000000e+00   3.7911687e-01


==> data/zeta1_an0.50.dat <==
   1.0000000e-01   3.1149398e-01
   2.0000000e-01   3.1041801e-01
   3.0000000e-01   3.1085970e-01
   4.0000000e-01   3.1251628e-01
   5.0000000e-01   3.1514284e-01
   6.0000000e-01   3.1853397e-01
   7.0000000e-01   3.2251050e-01
   8.0000000e-01   3.2690951e-01
   9.0000000e-01   3.3157687e-01
   1.0000000e+00   3.3636168e-01
   1.1000000e+00   3.4111264e-01
   1.2000000e+00   3.4567619e-01
   1.3000000e+00   3.4989653e-01
   1.4000000e+00   3.5361740e-01
   1.5000000e+00   3.5668550e-01
   1.6000000e+00   3.5895497e-01
   1.7000000e+00   3.6029234e-01
   1.8000000e+00   3.6058093e-01
   1.9000000e+00   3.5972391e-01
   2.0000000e+00   3.5764505e-01


==> data/zeta1_an0.75.dat <==
   1.0000000e-01   3.3476035e-01
   2.0000000e-01   3.3084567e-01
   3.0000000e-01   3.2854464e-01
   4.0000000e-01   3.2753478e-01
   5.0000000e-01   3.2755633e-01
   6.0000000e-01   3.2839263e-01
   7.0000000e-01   3.2985594e-01
   8.0000000e-01   3.3177693e-01
   9.0000000e-01   3.3399683e-01
   1.0000000e+00   3.3636168e-01
   1.1000000e+00   3.3871855e-01
   1.2000000e+00   3.4091360e-01
   1.3000000e+00   3.4279208e-01
   1.4000000e+00   3.4420001e-01
   1.5000000e+00   3.4498755e-01
   1.6000000e+00   3.4501330e-01
   1.7000000e+00   3.4414906e-01
   1.8000000e+00   3.4228398e-01
   1.9000000e+00   3.3932726e-01
   2.0000000e+00   3.3520868e-01


==> data/zeta1_an1.00.dat <==
   1.0000000e-01   3.5701597e-01
   2.0000000e-01   3.5047495e-01
   3.0000000e-01   3.4561172e-01
   4.0000000e-01   3.4208850e-01
   5.0000000e-01   3.3963378e-01
   6.0000000e-01   3.3802180e-01
   7.0000000e-01   3.3705783e-01
   8.0000000e-01   3.3656721e-01
   9.0000000e-01   3.3638733e-01
   1.0000000e+00   3.3636168e-01
   1.1000000e+00   3.3633604e-01
   1.2000000e+00   3.3615649e-01
   1.3000000e+00   3.3566936e-01
   1.4000000e+00   3.3472298e-01
   1.5000000e+00   3.3317082e-01
   1.6000000e+00   3.3087579e-01
   1.7000000e+00   3.2771474e-01
   1.8000000e+00   3.2358233e-01
   1.9000000e+00   3.1839346e-01
   2.0000000e+00   3.1208350e-01


==> data/zeta2_an0.25.dat <==
   1.0000000e-01   9.1303849e+00
   2.0000000e-01   6.4931842e+00
   3.0000000e-01   5.1612744e+00
   4.0000000e-01   4.3738603e+00
   5.0000000e-01   3.8684703e+00
   6.0000000e-01   3.5310460e+00
   7.0000000e-01   3.3048028e+00
   8.0000000e-01   3.1591934e+00
   9.0000000e-01   3.0774440e+00
   1.0000000e+00   3.0510622e+00


==> data/zeta2_an0.50.dat <==
   1.0000000e-01   5.3172412e+00
   2.0000000e-01   4.1534662e+00
   3.0000000e-01   3.4687156e+00
   4.0000000e-01   3.0272530e+00
   5.0000000e-01   2.7280316e+00
   6.0000000e-01   2.5209063e+00
   7.0000000e-01   2.3786021e+00
   8.0000000e-01   2.2855245e+00
   9.0000000e-01   2.2327484e+00
   1.0000000e+00   2.2156364e+00


==> data/zeta2_an0.75.dat <==
   1.0000000e-01   3.5468520e+00
   2.0000000e-01   2.8946928e+00
   3.0000000e-01   2.4794060e+00
   4.0000000e-01   2.1981152e+00
   5.0000000e-01   2.0010934e+00
   6.0000000e-01   1.8616054e+00
   7.0000000e-01   1.7642707e+00
   8.0000000e-01   1.6999384e+00
   9.0000000e-01   1.6632251e+00
   1.0000000e+00   1.6512845e+00


==> data/zeta2_an1.00.dat <==
   1.0000000e-01   2.5288302e+00
   2.0000000e-01   2.1128863e+00
   3.0000000e-01   1.8349865e+00
   4.0000000e-01   1.6407216e+00
   5.0000000e-01   1.5016823e+00
   6.0000000e-01   1.4017475e+00
   7.0000000e-01   1.3312748e+00
   8.0000000e-01   1.2843637e+00
   9.0000000e-01   1.2574738e+00
   1.0000000e+00   1.2487097e+00


==> data/zeta2_at0.25.dat <==
   1.0000000e-01   7.8501819e+00
   2.0000000e-01   6.3197713e+00
   3.0000000e-01   5.2270811e+00
   4.0000000e-01   4.4077688e+00
   5.0000000e-01   3.7708452e+00
   6.0000000e-01   3.2618325e+00
   7.0000000e-01   2.8461064e+00
   8.0000000e-01   2.5005996e+00
   9.0000000e-01   2.2093472e+00
   1.0000000e+00   1.9609465e+00


==> data/zeta2_at0.50.dat <==
   1.0000000e-01   4.9228095e+00
   2.0000000e-01   4.1781395e+00
   3.0000000e-01   3.5917280e+00
   4.0000000e-01   3.1181661e+00
   5.0000000e-01   2.7280316e+00
   6.0000000e-01   2.4014079e+00
   7.0000000e-01   2.1243247e+00
   8.0000000e-01   1.8866891e+00
   9.0000000e-01   1.6810264e+00
   1.0000000e+00   1.5016823e+00


==> data/zeta2_at0.75.dat <==
   1.0000000e-01   4.0088237e+00
   2.0000000e-01   3.4581437e+00
   3.0000000e-01   3.0102153e+00
   4.0000000e-01   2.6389753e+00
   5.0000000e-01   2.3265878e+00
   6.0000000e-01   2.0604238e+00
   7.0000000e-01   1.8312849e+00
   8.0000000e-01   1.6323101e+00
   9.0000000e-01   1.4582770e+00
   1.0000000e+00   1.3051400e+00


==> data/zeta2_at1.00.dat <==
   1.0000000e-01   3.7726836e+00
   2.0000000e-01   3.2678781e+00
   3.0000000e-01   2.8537520e+00
   4.0000000e-01   2.5081365e+00
   5.0000000e-01   2.2156364e+00
   6.0000000e-01   1.9652160e+00
   7.0000000e-01   1.7487530e+00
   8.0000000e-01   1.5601349e+00
   9.0000000e-01   1.3946728e+00
   1.0000000e+00   1.2487097e+00

